Why most molecular clouds are gravitationally dominated

Observational and theoretical evidence suggests that a substantial population of molecular clouds (MCs) appear to be unbound, dominated by turbulent motions. However, these estimations are made typically via the so-called viral parameter $\alpha_{\rm vir}^{\rm class}$, which is an observational proxy to the virial ratio between the kinetic and the gravitational energy. This parameter intrinsically assumes that MCs are isolated, spherical, and with constant density. However, MCs are embedded in their parent galaxy and thus are subject to compressive and disruptive tidal forces from their galaxy, exhibit irregular shapes, and show substantial substructure. We, therefore, compare the typical estimations of $\alpha_{\rm vir}^{\rm class}$ to a more precise definition of the virial parameter, $\alpha_{\rm vir}^{\rm full}$, which accounts not only for the self-gravity (as $\alpha_{\rm vir}^{\rm class}$), but also for the tidal stresses, and thus, it can take negative (self-gravity) and positive (tides) values. While we recover the classical result that most of the clouds appear to be unbound, having $\alpha_{\rm vir}^{\rm class} > 2$, we show that, with the more detailed definition considering the full gravitational energy, (i) 50\%\ of the total population is gravitationally bound, however, (ii) another 20\%\ is gravitationally dominated, but with tides tearing them apart; (iii) the source of those tides does not come from the galactic structure (bulge, halo, spiral arms), but from the molecular cloud complexes in which clouds reside, and probably (iv) from massive young stellar complexes, if they were present. (v) Finally, our results also suggest that, interstellar turbulence can have, at least partially, a gravitational origin.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
